Exact collective first-passage statistics of N trail-interacting walkers

Memory encoded in the environment mediates interactions between active agents, from trail-following organisms to synthetic active matter depositing persistent tracks. Although such memory is known to strongly affect transport, its consequences for collective first-passage phenomena remain largely unexplored. Here we study $N$ one-dimensional random walkers interacting through a shared trail field. We characterize the $k^{\rm th}$ (among $N$) arrival time at a fixed target, and the probability that exactly $k$ walkers in $[0,1]$ reach one boundary before the other. For the broad class of self-interacting walkers with a saturating response to the trail, we derive exact expressions for the corresponding persistence exponents and splitting probabilities. Strikingly, despite the strong history-dependent correlations generated by the common environment, splitting probabilities are exactly identical whether walkers explore simultaneously or one after another. This invariance breaks down for nonsaturating trail interactions. Our results follow from an exact representation of the collective trail field and establish a framework for first-passage phenomena in systems coupled through persistent environmental memory.

==> figures/schema_local_time_2_walls_N_particles.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt
\begin{tikzpicture}[scale=2.8]
    % Draw number line
    \draw[thick] (-3.1,0) -- (-0.9,0);
    \draw[dashed,thick] (-0.9,0) -- (-0.1,0);
    \draw[thick] (-0.1,0) -- (2.1,0);

    % Draw vertical ticks
    \foreach \x in {-3,-2,-1,0,1,2}
        \draw[thick] (\x,0.05) -- (\x,-0.05);
    
    % Label number line
    \node at (-3,-0.15) {$x_0-1$};
    \node at (-2,-0.15) {$x_0$};
    \node at (-1,-0.15) {$x_0+1$};
    \node at (1,-0.15) {$L-1$};
    \node at (2,-0.15) {$L$};

    % Arrows between points (with labels inside arrows)
    \draw[redblind,thick,->] (-2.9,0.3) -- (-2.1,0.3) node[midway, above] {\scriptsize $\rho^{x_0-1} = \beta^{x_0} \color{greenblind} -(N-k) $};
    \draw[blueblind,thick,<-] (-2.9,-0.3) -- (-2.1,-0.3) node[midway, below] {\scriptsize $\beta^{x_0} = \mu^{x_0}(\rho^{x_0})$};
    
    \draw[redblind,thick,->] (-1.9,0.3) -- (-1.1,0.3) node[midway, above] {\scriptsize $\rho^{x_0} = \beta^{x_0+1} \color{greenblind}+k$};
    \draw[blueblind,thick,<-] (-1.9,-0.3) -- (-1.1,-0.3) node[midway, below] {\scriptsize $\beta^{x_0+1} = \mu^{x_0+1}(\rho^{x_0+1}) $};
    
    \draw[redblind,thick,->] (-0.9,0.3) -- (-0.1,0.3) node[midway, above] {\scriptsize $\dotsc$};
    \draw[blueblind,thick,<-] (-0.9,-0.3) -- (-0.1,-0.3) node[midway, below] {\scriptsize $\dotsc$};
    
    \draw[redblind,thick,->] (0.1,0.3) -- (0.9,0.3) node[midway, above] {\scriptsize $\rho^{L-2} = \beta^{L-1}\color{greenblind}+k$};
    \draw[blueblind,thick,<-] (0.1,-0.3) -- (0.9,-0.3) node[midway, below] {\scriptsize $\beta^{L-1} = \mu^{L-1}(\rho^{L-1}) $ };
    
    \draw[redblind,thick,->] (1.1,0.3) -- (1.9,0.3) node[midway, above] {\scriptsize $\rho^{L-1} =0\color{greenblind}+k$};
    \draw[blueblind,thick,<-] (1.1,-0.3) -- (1.9,-0.3) node[midway, below] {\scriptsize $\beta^{L}=0$};

    % The walker
    \filldraw[orangeblind] (2,0) circle[radius=1pt] node[above]{$k\text{ particles}$};
    \draw[thick, dotted, orangeblind]  (-2,0.5) -- (-2,-0.5);
\end{tikzpicture}




==> figures/schema_local_time_N_SATW_2_realizations.tikz <==
\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt
\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]

\draw (337.16,152.48) node  {\includegraphics[width=417.24pt,height=206.23pt]{figures/schema_local_time_N_SATW_2_realizations.pdf}};

\draw [color=blueblind, line width=1.5]    (94.32,222) -- (340.32,222) ;
\draw [shift={(343.32,222)}, rotate=180] [color=blueblind, line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28) ;

\draw [color=blueblind, line width=1.5]    (343.32,222) -- (467.32,222) ;
\draw [shift={(470.32,222)}, rotate=180] [color=blueblind, line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28) ;

\draw [color=redblind, line width=1.5]    (94.32,113.45) -- (340.32,113.45) ;
\draw [shift={(343.32,113.45)}, rotate=180] [color=redblind, line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28) ;

\draw [color=redblind, line width=1.5]    (343.32,113.45) -- (605.32,113.45) ;
\draw [shift={(608.32,113.45)}, rotate=180] [color=redblind, line width=1.5]    (14.21,-4.28) .. controls (9.04,-1.82) and (4.3,-0.39) .. (0,0) .. controls (4.3,0.39) and (9.04,1.82) .. (14.21,4.28) ;

\draw (150,90)  node [anchor=north west][inner sep=0.75pt] {$\textcolor{redblind}{\BESQ{2(N+\phi-1)}_0}$};
\draw (510,85)  node [anchor=north west][inner sep=0.75pt] {$\textcolor{redblind}{\BESQabs{2(1-\phi)}_{L_\tau^{(\phi)}(x_0)}}$};
\draw (210,225) node [anchor=north west][inner sep=0.75pt] {$\textcolor{blueblind}{\BESQ{2(N+\phi-1)}_0}$};
\draw (360,222) node [anchor=north west][inner sep=0.75pt] {$\textcolor{blueblind}{\BESQabs{2(1-\phi)}_{L_\tau^{(\phi)}(x_0)}}$};

\end{tikzpicture}

